Observing the Population Dynamics in GE by means of the Intrinsic Dimension

We explore the use of Intrinsic Dimension (ID) for gaining insights in how populations evolve in Evolutionary Algorithms. ID measures the minimum number of dimensions needed to accurately describe a dataset and its estimators are being used more and more in Machine Learning to cope with large datasets. We postulate that ID can provide information about population which is complimentary w.r.t.\ what (a simple measure of) diversity tells. We experimented with the application of ID to populations evolved with a recent variant of Grammatical Evolution. The preliminary results suggest that diversity and ID constitute two different points of view on the population dynamics.

==> data/kland.txt <==
iterations k     bf     d   id
          1 3 0.6162 0.960 1.04
          1 4 0.6470 0.964 1.08
          1 5 0.7042 0.962 1.24
          1 6 0.7566 0.966 1.18
          1 7 0.7804 0.956 1.22
          2 3 0.6162 0.932 1.12
          2 4 0.6394 0.934 1.12
          2 5 0.7016 0.926 1.16
          2 6 0.7272 0.922 1.14
          2 7 0.7506 0.908 1.18
          3 3 0.6140 0.924 1.16
          3 4 0.6336 0.932 1.06
          3 5 0.6944 0.916 1.16
          3 6 0.7098 0.904 1.20
          3 7 0.7384 0.870 1.16
          4 3 0.6026 0.922 1.14
          4 4 0.6336 0.918 1.12
          4 5 0.6540 0.908 1.18
          4 6 0.7012 0.898 1.16
          4 7 0.7234 0.840 1.14
          5 3 0.5904 0.906 1.28
          5 4 0.6306 0.904 1.14
          5 5 0.6448 0.896 1.18
          5 6 0.6598 0.898 1.14
          5 7 0.7010 0.830 1.14
          6 3 0.5904 0.890 1.28
          6 4 0.6206 0.892 1.18
          6 5 0.6330 0.888 1.18
          6 6 0.6258 0.890 1.16
          6 7 0.6830 0.818 1.18
          7 3 0.5836 0.864 1.32
          7 4 0.6080 0.890 1.26
          7 5 0.6286 0.878 1.20
          7 6 0.6024 0.888 1.22
          7 7 0.6736 0.812 1.18
          8 3 0.5814 0.822 1.42
          8 4 0.5926 0.878 1.30
          8 5 0.6166 0.864 1.24
          8 6 0.5920 0.876 1.24
          8 7 0.6400 0.810 1.22
          9 3 0.5804 0.780 1.44
          9 4 0.5736 0.864 1.28
          9 5 0.6040 0.862 1.30
          9 6 0.5730 0.862 1.18
          9 7 0.6172 0.788 1.20
         10 3 0.5644 0.720 1.50
         10 4 0.5596 0.846 1.34
         10 5 0.5846 0.852 1.26
         10 6 0.5566 0.860 1.24
         10 7 0.6092 0.778 1.20
         11 3 0.5644 0.680 1.78
         11 4 0.5528 0.834 1.46
         11 5 0.5638 0.858 1.32
         11 6 0.5432 0.850 1.32
         11 7 0.5812 0.770 1.20
         12 3 0.5644 0.664 1.84
         12 4 0.5378 0.826 1.46
         12 5 0.5436 0.852 1.46
         12 6 0.5246 0.848 1.30
         12 7 0.5622 0.766 1.22
         13 3 0.5644 0.666 1.74
         13 4 0.5306 0.788 1.60
         13 5 0.5398 0.836 1.40
         13 6 0.5100 0.830 1.34
         13 7 0.5432 0.750 1.30
         14 3 0.5644 0.692 1.78
         14 4 0.5248 0.752 1.62
         14 5 0.5308 0.830 1.44
         14 6 0.4878 0.812 1.40
         14 7 0.5204 0.742 1.24
         15 3 0.5644 0.702 1.78
         15 4 0.5186 0.732 1.86
         15 5 0.5132 0.824 1.64
         15 6 0.4696 0.792 1.34
         15 7 0.5176 0.724 1.24
         16 3 0.5644 0.704 1.66
         16 4 0.5128 0.722 1.80
         16 5 0.5014 0.824 1.50
         16 6 0.4478 0.800 1.38
         16 7 0.4740 0.720 1.32
         17 3 0.5644 0.714 1.62
         17 4 0.5108 0.710 1.84
         17 5 0.4848 0.822 1.54
         17 6 0.4442 0.798 1.44
         17 7 0.4710 0.716 1.30
         18 3 0.5622 0.718 1.54
         18 4 0.5044 0.670 1.92
         18 5 0.4772 0.808 1.62
         18 6 0.4284 0.804 1.44
         18 7 0.4656 0.710 1.36
         19 3 0.5622 0.632 1.62
         19 4 0.5024 0.604 1.96
         19 5 0.4708 0.800 1.58
         19 6 0.4108 0.794 1.48
         19 7 0.4604 0.694 1.48
         20 3 0.5622 0.604 1.86
         20 4 0.5012 0.564 2.14
         20 5 0.4636 0.786 1.62
         20 6 0.4024 0.784 1.58
         20 7 0.4374 0.684 1.44
         21 3 0.5622 0.610 1.54
         21 4 0.5012 0.500 2.12
         21 5 0.4538 0.782 1.74
         21 6 0.3888 0.768 1.58
         21 7 0.4196 0.670 1.50
         22 3 0.5622 0.618 1.54
         22 4 0.5012 0.436 2.20
         22 5 0.4444 0.776 1.70
         22 6 0.3640 0.768 1.62
         22 7 0.4072 0.658 1.46
         23 3 0.5622 0.614 1.56
         23 4 0.5012 0.458 2.26
         23 5 0.4374 0.780 1.88
         23 6 0.3564 0.768 1.78
         23 7 0.4034 0.644 1.52
         24 3 0.5622 0.624 1.60
         24 4 0.5012 0.474 2.10
         24 5 0.4316 0.764 1.94
         24 6 0.3460 0.760 1.72
         24 7 0.3956 0.634 1.66
         25 3 0.5622 0.630 1.60
         25 4 0.5012 0.492 2.26
         25 5 0.4280 0.764 1.98
         25 6 0.3414 0.768 1.72
         25 7 0.3758 0.634 1.56
         26 3 0.5622 0.638 1.54
         26 4 0.5012 0.522 2.26
         26 5 0.4254 0.764 1.78
         26 6 0.3332 0.758 1.72
         26 7 0.3648 0.638 1.66
         27 3 0.5622 0.656 1.58
         27 4 0.5012 0.534 2.24
         27 5 0.4230 0.766 1.90
         27 6 0.3202 0.750 1.72
         27 7 0.3550 0.638 1.68
         28 3 0.5622 0.648 1.54
         28 4 0.5012 0.558 2.20
         28 5 0.4188 0.762 1.94
         28 6 0.3132 0.758 1.82
         28 7 0.3362 0.630 1.64
         29 3 0.5622 0.650 1.72
         29 4 0.5012 0.568 2.18
         29 5 0.4150 0.754 1.92
         29 6 0.3014 0.746 1.92
         29 7 0.3278 0.624 1.66
         30 3 0.5622 0.654 1.56
         30 4 0.5012 0.586 2.18
         30 5 0.4108 0.732 1.88
         30 6 0.3004 0.744 1.86
         30 7 0.3112 0.612 1.70
         31 3 0.5622 0.662 1.66
         31 4 0.5012 0.594 2.02
         31 5 0.4082 0.704 1.92
         31 6 0.2960 0.740 2.10
         31 7 0.3024 0.620 1.66
         32 3 0.5622 0.660 1.78
         32 4 0.5012 0.608 1.98
         32 5 0.4062 0.662 2.02
         32 6 0.2882 0.726 2.08
         32 7 0.2844 0.620 1.70
         33 3 0.5622 0.664 1.68
         33 4 0.5000 0.616 2.08
         33 5 0.4020 0.650 1.98
         33 6 0.2840 0.704 2.00
         33 7 0.2814 0.618 1.68
         34 3 0.5622 0.652 1.60
         34 4 0.5000 0.602 2.10
         34 5 0.4006 0.610 2.10
         34 6 0.2774 0.686 2.00
         34 7 0.2770 0.592 1.72
         35 3 0.5622 0.668 1.74
         35 4 0.5000 0.590 2.02
         35 5 0.4006 0.556 2.22
         35 6 0.2694 0.686 2.06
         35 7 0.2660 0.594 1.78
         36 3 0.5622 0.676 1.78
         36 4 0.5000 0.600 2.10
         36 5 0.3990 0.540 2.12
         36 6 0.2654 0.690 2.08
         36 7 0.2646 0.576 1.80
         37 3 0.5622 0.676 1.74
         37 4 0.5000 0.612 2.08
         37 5 0.3974 0.520 2.16
         37 6 0.2636 0.702 2.14
         37 7 0.2544 0.562 1.86
         38 3 0.5622 0.690 1.74
         38 4 0.5000 0.616 2.08
         38 5 0.3968 0.486 2.06
         38 6 0.2596 0.680 2.16
         38 7 0.2464 0.546 1.90
         39 3 0.5622 0.696 1.80
         39 4 0.5000 0.626 2.08
         39 5 0.3944 0.474 2.22
         39 6 0.2532 0.672 2.28
         39 7 0.2356 0.542 2.08
         40 3 0.5622 0.694 1.74
         40 4 0.5000 0.624 2.12
         40 5 0.3912 0.466 2.18
         40 6 0.2502 0.664 2.24
         40 7 0.2212 0.544 2.00
         41 3 0.5622 0.698 1.72
         41 4 0.5000 0.632 2.10
         41 5 0.3878 0.458 2.26
         41 6 0.2454 0.648 2.30
         41 7 0.2080 0.542 2.04
         42 3 0.5622 0.698 1.82
         42 4 0.5000 0.642 2.10
         42 5 0.3872 0.402 2.32
         42 6 0.2402 0.636 2.32
         42 7 0.2048 0.536 1.94
         43 3 0.5622 0.714 1.80
         43 4 0.5000 0.642 2.12
         43 5 0.3872 0.378 2.26
         43 6 0.2370 0.622 2.46
         43 7 0.1988 0.554 2.00
         44 3 0.5622 0.704 1.76
         44 4 0.5000 0.646 2.08
         44 5 0.3872 0.348 2.14
         44 6 0.2344 0.610 2.34
         44 7 0.1930 0.544 2.08
         45 3 0.5622 0.714 1.80
         45 4 0.5000 0.658 2.12
         45 5 0.3872 0.342 2.14
         45 6 0.2324 0.614 2.44
         45 7 0.1870 0.536 2.14
         46 3 0.5622 0.724 1.78
         46 4 0.5000 0.668 2.04
         46 5 0.3872 0.336 2.26
         46 6 0.2296 0.578 2.44
         46 7 0.1800 0.526 2.16
         47 3 0.5622 0.714 1.74
         47 4 0.5000 0.660 1.96
         47 5 0.3872 0.344 2.22
         47 6 0.2272 0.544 2.44
         47 7 0.1710 0.510 2.20
         48 3 0.5622 0.708 1.78
         48 4 0.5000 0.670 2.10
         48 5 0.3872 0.362 2.30
         48 6 0.2248 0.506 2.40
         48 7 0.1700 0.490 2.24
         49 3 0.5622 0.714 1.78
         49 4 0.5000 0.680 2.10
         49 5 0.3872 0.356 2.26
         49 6 0.2204 0.492 2.46
         49 7 0.1642 0.470 2.14
         50 3 0.5622 0.714 1.76
         50 4 0.5000 0.686 2.26
         50 5 0.3872 0.358 2.24
         50 6 0.2162 0.440 2.48
         50 7 0.1608 0.460 2.18
         51 3 0.5622 0.710 1.78
         51 4 0.5000 0.684 2.06
         51 5 0.3872 0.368 2.14
         51 6 0.2126 0.422 2.54
         51 7 0.1554 0.452 2.20

==> data/parity.txt <==
iterations k     bf     d   id
          1 3 0.0250 0.910 1.08
          1 4 0.1378 0.920 1.04
          1 5 0.2440 0.920 1.18
          1 6 0.2878 0.912 1.44
          1 7 0.4374 0.864 1.90
          2 3 0.0000 0.716 1.20
          2 4 0.0878 0.646 1.16
          2 5 0.1752 0.708 1.30
          2 6 0.2504 0.658 1.28
          2 7 0.4032 0.612 1.82
          3 3 0.0000 0.438 1.22
          3 4 0.0752 0.362 1.68
          3 5 0.1376 0.506 1.72
          3 6 0.2316 0.402 1.76
          3 7 0.3658 0.408 1.78
          4 3 0.0000 0.266 1.50
          4 4 0.0626 0.174 1.68
          4 5 0.1250 0.348 1.78
          4 6 0.2002 0.226 1.84
          4 7 0.3454 0.320 2.38
          5 3 0.0000 0.220 1.72
          5 4 0.0502 0.116 2.14
          5 5 0.1002 0.220 1.94
          5 6 0.1938 0.180 2.16
          5 7 0.3282 0.292 2.32
          6 3 0.0000 0.210 1.70
          6 4 0.0376 0.108 1.96
          6 5 0.0940 0.168 2.30
          6 6 0.1750 0.146 2.12
          6 7 0.3126 0.226 2.14
          7 3 0.0000 0.216 1.88
          7 4 0.0376 0.106 2.12
          7 5 0.0940 0.126 2.18
          7 6 0.1750 0.136 2.24
          7 7 0.3030 0.150 2.30
          8 3 0.0000 0.228 1.96
          8 4 0.0376 0.106 2.10
          8 5 0.0876 0.116 1.80
          8 6 0.1750 0.134 2.26
          8 7 0.3030 0.066 2.26
          9 3 0.0000 0.238 1.86
          9 4 0.0376 0.116 2.26
          9 5 0.0814 0.108 1.98
          9 6 0.1750 0.142 2.20
          9 7 0.2936 0.046 2.00
         10 3 0.0000 0.238 1.90
         10 4 0.0376 0.128 2.44
         10 5 0.0814 0.106 1.88
         10 6 0.1750 0.158 2.22
         10 7 0.2842 0.054 2.06
         11 3 0.0000 0.238 1.88
         11 4 0.0376 0.132 2.14
         11 5 0.0564 0.100 1.82
         11 6 0.1750 0.166 2.20
         11 7 0.2812 0.078 2.08
         12 3 0.0000 0.248 1.70
         12 4 0.0376 0.144 2.32
         12 5 0.0564 0.110 2.06
         12 6 0.1750 0.172 2.22
         12 7 0.2718 0.084 2.18
         13 3 0.0000 0.264 1.98
         13 4 0.0376 0.150 2.28
         13 5 0.0564 0.102 1.98
         13 6 0.1750 0.190 2.18
         13 7 0.2656 0.104 2.18
         14 3 0.0000 0.258 1.92
         14 4 0.0376 0.164 2.06
         14 5 0.0564 0.110 1.94
         14 6 0.1750 0.200 2.26
         14 7 0.2436 0.094 2.20
         15 3 0.0000 0.260 2.16
         15 4 0.0376 0.170 2.06
         15 5 0.0564 0.108 2.04
         15 6 0.1750 0.212 2.20
         15 7 0.2436 0.092 2.10
         16 3 0.0000 0.256 1.98
         16 4 0.0376 0.176 2.24
         16 5 0.0564 0.110 2.10
         16 6 0.1750 0.226 2.22
         16 7 0.2436 0.114 2.18
         17 3 0.0000 0.274 2.00
         17 4 0.0376 0.182 2.22
         17 5 0.0564 0.112 2.06
         17 6 0.1750 0.230 2.26
         17 7 0.2436 0.102 2.16
         18 3 0.0000 0.290 2.04
         18 4 0.0376 0.188 2.20
         18 5 0.0564 0.122 2.20
         18 6 0.1750 0.240 2.26
         18 7 0.2406 0.090 2.16
         19 3 0.0000 0.286 2.06
         19 4 0.0376 0.186 2.10
         19 5 0.0564 0.118 2.04
         19 6 0.1750 0.244 2.32
         19 7 0.2406 0.100 2.18
         20 3 0.0000 0.298 2.10
         20 4 0.0376 0.200 2.16
         20 5 0.0564 0.124 2.20
         20 6 0.1750 0.254 2.28
         20 7 0.2406 0.102 2.16
         21 3 0.0000 0.298 2.24
         21 4 0.0376 0.200 2.20
         21 5 0.0564 0.126 2.06
         21 6 0.1750 0.248 2.24
         21 7 0.2406 0.112 2.24
         22 3 0.0000 0.298 2.12
         22 4 0.0376 0.202 2.24
         22 5 0.0564 0.130 1.98
         22 6 0.1750 0.264 2.22
         22 7 0.2406 0.120 2.18
         23 3 0.0000 0.306 2.16
         23 4 0.0376 0.204 2.20
         23 5 0.0564 0.134 2.02
         23 6 0.1750 0.270 2.20
         23 7 0.2406 0.128 2.32
         24 3 0.0000 0.312 2.16
         24 4 0.0376 0.210 2.22
         24 5 0.0564 0.138 2.08
         24 6 0.1750 0.282 2.26
         24 7 0.2406 0.138 2.24
         25 3 0.0000 0.328 2.18
         25 4 0.0376 0.208 2.30
         25 5 0.0564 0.140 2.26
         25 6 0.1750 0.278 2.28
         25 7 0.2406 0.140 2.50
         26 3 0.0000 0.330 2.24
         26 4 0.0376 0.228 2.20
         26 5 0.0438 0.140 2.24
         26 6 0.1750 0.282 2.28
         26 7 0.2406 0.148 2.28
         27 3 0.0000 0.330 2.22
         27 4 0.0376 0.242 2.28
         27 5 0.0438 0.126 2.18
         27 6 0.1750 0.296 2.24
         27 7 0.2406 0.154 2.22
         28 3 0.0000 0.338 2.08
         28 4 0.0376 0.244 2.28
         28 5 0.0438 0.124 2.24
         28 6 0.1750 0.306 2.22
         28 7 0.2390 0.166 2.26
         29 3 0.0000 0.340 2.26
         29 4 0.0376 0.250 2.26
         29 5 0.0438 0.130 2.30
         29 6 0.1750 0.324 2.34
         29 7 0.2374 0.136 2.16
         30 3 0.0000 0.350 2.18
         30 4 0.0376 0.260 2.32
         30 5 0.0438 0.140 2.22
         30 6 0.1750 0.338 2.34
         30 7 0.2374 0.096 2.28
         31 3 0.0000 0.348 2.34
         31 4 0.0376 0.258 2.32
         31 5 0.0438 0.142 2.12
         31 6 0.1750 0.340 2.34
         31 7 0.2374 0.098 2.26
         32 3 0.0000 0.350 2.28
         32 4 0.0250 0.258 2.30
         32 5 0.0376 0.144 2.24
         32 6 0.1750 0.342 2.30
         32 7 0.2374 0.096 2.24
         33 3 0.0000 0.360 2.26
         33 4 0.0250 0.248 2.26
         33 5 0.0376 0.146 2.14
         33 6 0.1750 0.366 2.32
         33 7 0.2374 0.102 2.38
         34 3 0.0000 0.358 2.14
         34 4 0.0250 0.230 2.34
         34 5 0.0376 0.140 2.14
         34 6 0.1750 0.382 2.38
         34 7 0.2374 0.106 2.30
         35 3 0.0000 0.370 2.28
         35 4 0.0250 0.230 2.30
         35 5 0.0376 0.136 2.02
         35 6 0.1750 0.398 2.30
         35 7 0.2374 0.110 2.14
         36 3 0.0000 0.378 2.24
         36 4 0.0250 0.234 2.16
         36 5 0.0376 0.152 2.16
         36 6 0.1750 0.386 2.30
         36 7 0.2374 0.108 2.36
         37 3 0.0000 0.374 2.24
         37 4 0.0250 0.236 2.16
         37 5 0.0376 0.154 2.04
         37 6 0.1750 0.396 2.34
         37 7 0.2374 0.114 2.30
         38 3 0.0000 0.374 2.32
         38 4 0.0250 0.242 2.10
         38 5 0.0376 0.158 2.04
         38 6 0.1750 0.382 2.38
         38 7 0.2374 0.116 2.20
         39 3 0.0000 0.386 2.24
         39 4 0.0250 0.248 2.24
         39 5 0.0376 0.156 1.96
         39 6 0.1750 0.384 2.36
         39 7 0.2374 0.124 2.18
         40 3 0.0000 0.396 2.32
         40 4 0.0250 0.258 2.28
         40 5 0.0376 0.158 2.02
         40 6 0.1750 0.396 2.32
         40 7 0.2374 0.120 2.18
         41 3 0.0000 0.398 2.38
         41 4 0.0250 0.262 2.30
         41 5 0.0376 0.162 1.96
         41 6 0.1750 0.402 2.30
         41 7 0.2374 0.120 2.20
         42 3 0.0000 0.398 2.36
         42 4 0.0250 0.266 2.40
         42 5 0.0376 0.160 2.00
         42 6 0.1750 0.410 2.36
         42 7 0.2374 0.122 2.10
         43 3 0.0000 0.400 2.26
         43 4 0.0250 0.270 2.30
         43 5 0.0376 0.164 2.06
         43 6 0.1750 0.420 2.34
         43 7 0.2374 0.130 2.14
         44 3 0.0000 0.396 2.32
         44 4 0.0250 0.280 2.30
         44 5 0.0376 0.164 2.12
         44 6 0.1750 0.428 2.34
         44 7 0.2374 0.132 2.18
         45 3 0.0000 0.404 2.34
         45 4 0.0250 0.286 2.30
         45 5 0.0376 0.164 2.22
         45 6 0.1750 0.432 2.38
         45 7 0.2374 0.134 2.12
         46 3 0.0000 0.412 2.30
         46 4 0.0250 0.286 2.30
         46 5 0.0376 0.162 2.18
         46 6 0.1750 0.438 2.32
         46 7 0.2374 0.138 2.20
         47 3 0.0000 0.420 2.38
         47 4 0.0250 0.282 2.28
         47 5 0.0376 0.164 2.18
         47 6 0.1750 0.440 2.26
         47 7 0.2374 0.144 2.32
         48 3 0.0000 0.426 2.34
         48 4 0.0250 0.284 2.28
         48 5 0.0376 0.170 2.18
         48 6 0.1750 0.448 2.34
         48 7 0.2374 0.142 2.20
         49 3 0.0000 0.430 2.36
         49 4 0.0250 0.296 2.30
         49 5 0.0376 0.176 2.04
         49 6 0.1750 0.454 2.36
         49 7 0.2374 0.148 2.32
         50 3 0.0000 0.440 2.34
         50 4 0.0250 0.302 2.22
         50 5 0.0376 0.182 2.12
         50 6 0.1750 0.464 2.36
         50 7 0.2374 0.154 2.38
         51 3 0.0000 0.434 2.42
         51 4 0.0250 0.300 2.28
         51 5 0.0376 0.190 2.20
         51 6 0.1750 0.472 2.32
         51 7 0.2374 0.158 2.30
